Coconut: Threshold Issuance Selective Disclosure Credentials with Applications to Distributed Ledgers

Coconut is a novel selective disclosure credential scheme supporting distributed threshold issuance, public and private attributes, re-randomization, and multiple unlinkable selective attribute revelations. Coconut integrates with blockchains to ensure confidentiality, authenticity and availability even when a subset of credential issuing authorities are malicious or offline. We implement and evaluate a generic Coconut smart contract library for Chainspace and Ethereum; and present three applications related to anonymous payments, electronic petitions, and distribution of proxies for censorship resistance. Coconut uses short and computationally efficient credentials, and our evaluation shows that most Coconut cryptographic primitives take just a few milliseconds on average, with verification taking the longest time (10 milliseconds).

==> CSS-reviews.txt <==
We addressed all comments of the reviewers:
- We clarified the showing protocol, to make clear when one randomizes credentials.
- We fixed the multi-attribute scheme (Appendix B).
- We provided better cryptographic security arguments (appendix A).
- We included anonymous dropbox links to our implementations.
- We provided information about authority numbers in the evaluation.
- We included liveness as a property, and discuss it in the paper.
- We included a clear limitations section.

About novelty.
Coconut extends established cryptographic schemes; and its simplicity is a feature. The novelty of our cryptographic construction is to allow threshold issuance of credentials (which is far from trivial, as mentioned by Rev-445A). 

This is an important property that none of the previous schemes (e.g., IDEMIX, IRMA, CL, ACL) offer, and which is critically needed for distributed trust (hence enabling a number of useful applications as shown in the paper, which were appreciated by Rev-445A,B,C)---these applications would simply not be possible without our scheme. All previous credential schemes assume a single trusted third party issuer -- which cannot even be audited -- which is a tragic security assumption in real deployments.

Another novelty is the integration of anonymous credentials into distributed ledgers (this is part of a greater effort aiming to bring privacy to distributed ledgers---which is fundamental to their wider adoption). Coconut is driven by the need to issue credentials through smart contracts, providing examples of use-cases coming with high quality implementations; we will soon release a Javascript version of Coconut as well.



=======================================================



CCS '18 Paper #445 Reviews and Comments
===========================================================================
Paper #445 Coconut: Threshold Issuance Selective Disclosure Credentials
with Applications to Distributed Ledgers


Review #445A
===========================================================================
* Updated: 2 Jul 2018 7:13:01pm GMT

Overall merit
-------------
3. Weak accept

Brief paper summary (2-3 sentences)
-----------------------------------
This paper introduces a new anonymous credentials system that supports distributed threshold issuance.  It describes the performances of an implementation of this system and discusses several potential applications.

Strengths
---------
-	The credentials support both randomizability and distributed issuance which is far from trivial.
-	Several use-cases may benefit from the distributed issuance

Weaknesses
----------
-	The ShowBlindSign protocol must be modified/clarified
-	The multi-attributes settings is unsecure
-	The sketches of security proofs are a bit sloppy

Detailed comments for the authors
---------------------------------
Anonymous credential is a popular topic and many solutions have already been proposed. However, as the author points out, none of them provide both randomizability (and hence unlinkability) and distributed issuance. 

In previous solutions, the re-randomizable credentials are usually generated using random values that are selected by the issuer. When several issuers are involved, the problem is that the combination of the partial credentials remains possible only if all the issuers use the same random values. This is already possible when each issuer signs sequentially the attributes but this kind of sequential aggregation is more restrictive than the distributed issuance described in this paper.

Starting from the signature scheme proposed by Pointcheval and Sanders, the authors propose a new solution where the randomness is extracted using a hash function.  At first sight, this might look similar to the BLS signatures, but here there are several tricks involved (such as the fact that the randomness is extracted from a commitment to the attributes and not from the attributes themselves) that make the construction very interesting.

I believe that the distributed threshold issuance may be interesting for several applications although I am not sure that distributed ledgers are the most convincing ones, in particular because of the “gas” cost of the resulting smart contracts.

 I therefore think that this solution could be a worthwhile addition to the arsenal of anonymous credentials. Unfortunately, I have three main concerns regarding this paper that prevent me from recommending acceptance.

1)	In the ShowBlindSign protocol (Section 3.4), the fact that you provide $\sigma'$ to the verifier means that the latter can guess the attribute m when m is not a random scalar. Indeed, let us assume for example that m is the age of the user, then the verifier can simply run the verification algorithm of the PS signature scheme on $\sigma'$ for all age in [1,100] until he gets a match. Therefore, your protocol only achieves blindness in the case where the attribute is a random scalar (but in this case you can simplify your issuance protocol). A similar issue arises with the values $\kappa$ and $\nu$: one can guess the attribute $m$ by checking whether $e(h',\kappa (\alpha * \beta^m)^{-1}) = e(\nu,g_2)$. This could be fixed by using the protocol described in the full version of the Pointcheval's and Sanders' paper. Moreover, you should specify in the definition of ShowBlindSign (and not in the informal explanation) that credentials must be re-randomized at the beginning of this protocol.

2)	The multi-attribute setting is just sketched in the body of paper, all the details being provided in the appendices. However, there are several problems in this case. First, each pair $c_j$ encrypts the attribute $m_j$ under the same public key with the same randomness. Therefore, given $c_i = (g^k, \gamma^k h^{m_i})$ and $c_j = (g^k, \gamma^k h^{m_j})$, one can easily remove the masking factor $\gamma^k$ by computing $c_i[2] * c_j[2]^{-1} =h^{m_i-m_j}$, which breaks the blindness property. However, I think this problem could easily be solved by using different random scalars for each ciphertext. The second problem is that one can easily derive credentials on new attributes given the elements $\tilde{c}_i$ generated by the issuer. Indeed, for $i\in[1,…,q-1]$, $\tilde{c}_i = (a_i^{y_i},b_i^{y_i}) = (g^{k*y_i}, \gamma^{k*y_i} h^{m_i*y_j}) $. Therefore by computing $\tilde{c}_i[1]^u$ and $\tilde{c}_i[2]^u$ and $\sigma$ as described in the paper, one gets a certificate on $(m_1,…,m_{i-1}, u*m_i, m_{i+1},…). Here again, I think the problem could be avoided by sharing the factor $h^x$ between the different pairs $\tilde{c}_i$. For example, one could generate $x_0,…,x_{q-1}$ such that $x_0+…+x_{q-1} = x$ and then sets $\tilde{c}_i$ as (a_i^{y_i},h^{x_i} * b_i^{y_i}).

3)	The sketch of proofs are not convincing and do not seem to be correct for unlinkability. Indeed, the fact that you can re-randomize a credential by raising each element to the same power does not mean that the credential is “randomly distributed over $G_1^2$”. Indeed, the discrete logarithm of $\sigma[2]$ in base $\sigma[1]$ remains the same for each randomized version of the same credential. However, one can prove that randomizability holds under the XDH assumption in such a case.	


Minor comments:
-	In the introduction, you mention that you achieve constant complexity in terms of cryptographic computations “irrespective of the number of attributes”. However, the showing and the verification imply to prove knowledge of all the attributes so it seems hard to achieve constant complexity (in terms of computations) in such a case.
-	You mention that you use the techniques from Icart [29] to hash string into an element of G_1 but at the same time you use Barreto-Naehrig curves. I thought that it was impossible because the field F_p used by Barreto-Naehrig curves satisfies p = 1 mod 3 whereas the Icart’s techniques seem to require p = 2 mod 3.
-	Theorem 3.1: the PS signature scheme that you use does not rely on the LRSW assumption but on a specific assumption introduced by Pointcheval and Sanders.
-	Section 3.5: you present your multi-attributes credentials as a generalization following from the Water’s signature scheme. However, it seems to me that it rather corresponds to the multi-attribute version of PS signatures.
-	Table 7: CL signature can be sequentially aggregated, see:
 Lee, Lee and Yung.  Aggregating CL-Signatures Revisited: Extended Functionality and Better Efficiency. Financial Cryptography 2013.
-	Section 3.4: as the users needs -> as the users need.

Response to the rebuttal
------------------------------
I thank the authors for their rebuttal. I have increased the overall grade to "weak accept " because some problems can be fixed without significant modifications of the paper. However, there are still parts of the paper ((e.g. the security proofs)  that require important modifications. I therefore cannot choose "accept" without having access to the version incorporating them.



Review #445B
===========================================================================

Overall merit
-------------
3. Weak accept

Brief paper summary (2-3 sentences)
-----------------------------------
This paper presents a novel selective disclosure credential scheme supporting
distributed threshold issuance, public and private attributes, re-randomization,
and multi-show.
For this, the authors introduce "Coconut", a selective disclosure credential
system embedded into a smart contract library.
Specifically, the paper outlines the Coconut system and its underlying
signature schemes; describes the implementation of two generic libraries for the
Chainspace and the Ethereum platform; and introduces three applications based on
the libraries: a coin tumbler, an online petition application, and a proxy
distribution system.
The authors claim that Coconut fills an important gap in the existing literature
and that it allows for selective disclosure credentials to be embedded into
modern transparent computation platforms.

Strengths
---------
- The authors address an interesting research question.
- Nicely builds upon previous work.
- Paper is well-written and well-structured.

Detailed comments for the authors
---------------------------------
This paper is well written and provides a pleasant reading experience.

The introduction of cryptographic primitives that support Coconut in multiple
steps provides an easy to follow introduction to the basics of the scheme
structure (although I am slightly confused by the jump from step 2 directly to
step 4).

The large number of flow-chart figures was a great help in understanding the
intricacies of the Coconut protocol, but I felt that some of them might be to
simplified to reflect the real process accurately.
Mapping processes in the figures directly to text via numbers further helped
with the understanding.

The paper includes a large number of actual implementations, but the source code
was removed for submission. Instead of removing the code for review, I would
suggest replacing the final GitHub links with an anonymous Dropbox folder or
similar, so that the immense work that likely went into the source code can be
appreciated accordingly during the review phase.

Both the direct comparison to pre-compiled Ethereum contracts and to Zcash
further support the merit of this work.

Overall, this paper seems to be a good extension of previous work towards
usable selective disclosure credential schemes, which is further supported by
the large number of implementations described and evaluated in the paper.



Review #445C
===========================================================================

Overall merit
-------------
3. Weak accept

Brief paper summary (2-3 sentences)
-----------------------------------
The paper proposes Coconut, a scheme for a set of authorities to issue a credential about a user. The authorities are distrustful. Each authority only issues a partial credential, thus is unable to know the complete credential. The scheme achieves several nice properties, summarized in section 2: threshold authorities, non-interactivity, blindness, unlikability, efficiency and short credentials. The papers shows three application scenarios of the scheme.

Strengths
---------
The need for “threshold issuance of credentials” is clearly useful. The introduction section gives a nice motivation for the paper. The properties summarized in section 2 are important and/or valuable.


The authors implement Coconut as libraries for Chainspace, Ethereum and Hyperledger Fabric, which showed the practicality of the proposal.

The three applications – coin tumbler, petition, and censorship-resistant proxies, are all good motivating scenarios. I can easily see why credentials must not be managed and issued by a single identity authority. These scenarios represent exciting unique areas for blockchain technologies to solve real-world hard problems.

Weaknesses
----------
This is not a point against the paper, but is due to my lack of sufficient background in this area: it seems that the work is strongly motivated/derived from Pointcheval et al [41] and Boneh et al. [11, 12]. I rely on other viewers to judge the novelty of the crypto part of this paper.

A review in round 1 raised some detailed questions about security of the protocol. I am not an expert, but like to see if they are resolved by the authors' rebuttal response.



Review #445D
===========================================================================

Overall merit
-------------
2. Weak reject

Brief paper summary (2-3 sentences)
-----------------------------------
The paper presents a Coconut, a selective disclosure scheme that requires a subset of authorities to issue a credential, as a collaborated extension of various previous works. This core idea, having distributed credentials issuance, is to avoid and prevent a centralized or any small subset of authorities, which might be corrupt. The proposed scheme, also, achieves high privacy assurance by not showing private attributes to the authorities, and, by re-randomizing credentials issued by the authorities before it is shown to the verifier. The paper shows how the cryptographic primitives of Coconut can be constructed with the proof of correctness. Given implementation and applications shows that Coconut can be utilized as a privacy-enhanced security primitive. Finally, the paper evaluates the efficiency of Coconut and concludes.

Strengths
---------
+ The paper is well written and organized, which helps to follow the given materials.
+ The proposed scheme achieves the design goals properly. 
+ The experimental results are convincing. A good and extensive comparison with similar solutions is provided. Results hold the promises that authors considered during the design of the protocol.

Weaknesses
----------
- The novelty of the proposed signature scheme is incremental. As the authors mentioned in the paper, the cryptographic primitives of Coconut has been made up with several existing works. Coconut achieves the design goals by integrating previous works utilized for Coconut. For me, thus, it was not easy to find novelties of the proposed scheme when I compared the paper with its underlying works. 

-The proposed approach is a combination of existing cryptographic techniques and novelty of the paper is limited. In section 3.1, the two groups G1 and G2 are used for building the structures. The authors state that these groups should satisfy several properties but they fail to explain how these groups should be built. Some explanation would be useful here.
In section 3.2, the authors claim that the provided scheme support blindness, unlinkability, efficiency and short credentials without explaining how the scheme supports these features. 

- The result of comparison with related works in Table 7 (section 7) is obvious because the proposed scheme is 'an extension and hybrid of the related works'. Thus, I believe that the given comparison with related works is neither meaningful nor proper.

- The evaluation seems comprehensive in general but it is needed to show that the performance of implementations by increasing number of authorities in Tables 3, 4, 5, and 6. In Table 4, the performance evaluation was measured with two authorities. In the other tables, the number of authorities is not given. A main feature of the proposed scheme is supporting multi-authorities, and thus, it would be more appropriate to see the performance evaluation along with the increasing number of authorities on each application.

- It is highly required to have a discussion section for showing limitations of this work or future works. The paper is generally well-written but it provides the limitations as scattered footnotes rather than using a well organized section. These limitations of the design/implementation/applications should be discussed in depth so that readers can plainly understand and review the paper.

Detailed comments for the authors
---------------------------------
- The sentence, "As a result, a large number of authorities may be used to issue credentials, without significantly affecting the efficiency" was duplicated in the Section 2.

-In page 2, section 3.1, "security settings" part, at first the authors defined e:\mathcal{G}_{1} \times \mathcal{G}_{2} \rightarrow \mathcal{G}_{T}. Then state that for g_{1}\in \mathcal{G}_1 and g_{2} \in \mathcal{G}_2 and (x,y) \in \mathcal{F}^{2}_{p}, e(g_{1}^{a}, g_{2}^{b}) = e(g_{1}, g_{2})^{ab}; x and y are not used in the formula and instead, a and b are used. This should be fixed.

- In page 3, column 1, second paragraph, is H:\mathcal{G}_{1} \rightarrow \mathcal{G}_{1} correct or H:\mathcal{F}_{p} \rightarrow \mathcal{G}_{1}?



Response by Shehar Bano <s.bano@ucl.ac.uk>
---------------------------------------------------------------------------
We thank the reviewers for their insightful comments. We will address all minor issues. We discuss below how we will address the other identified issues.

Security (Rev-445A,C,D)
=========

As noted by Rev-445A, we believe that security and constructions-related comments can be addressed (without having  to revise other parts of the paper on applications and evaluation), through minor changes, potentially under a shepherd. 

-> (Rev-445A) We acknowledge, and are aware of, issue-1. All our applications include a hidden attribute that is a private key, proven and never revealed; we will emphasise that. We will also reference techniques of Pointcheval et al. [41] addressing issue-1. We will specify in the definition of ShowBlindSign that credentials must be randomized at the beginning of the showing protocol. 

-> (Rev-445A) Issue-2 results from typographic mistakes in the appendix (for which we apologise). The multi-attribute scheme uses a fresh randomness for each El-Gamal encryption; BlindSign is poorly written for the multi-attribute scheme; the issuers should perform the following operation: $\tilde{c} = (\prod_{j=0}^{q-1} a_j^{y_j}, h^x \prod_{j=0}^{q-1} b_j^{y_j})$, and return a single $\tilde{c}$ to the user. This is actually done in our implementations; we will fix it in the paper .

-> (Rev-445A) Issue-3: We will improve the sketch of proofs (those are similar to Pointcheval et al. [41] and Boneh et al. [11]), and apply the reviewer comments.

-> (Rev-445D) The construction of the groups G1 and G2 is standard (e.g., as defined by Pointcheval et al. [41]), and requires no trusted setup as alternative protocols do (e.g., Zcash); we will reference how to build them. We will also  elaborate on how Coconut achieves its design goals.

Novelty (Rev-445C,D)
========

-> (Rev-445D) The novelty of our cryptographic construction is to allow threshold issuance of credentials (which is far from trivial, as mentioned by Rev-445A). This is an important property that none of the previous schemes (e.g., IDEMIX, IRMA, CL, ACL) offer, and which is critically needed for distributed trust (hence enabling a number of useful applications as shown in the paper, which were appreciated by Rev-445A,B,C). Another novelty is the integration of anonymous credentials into distributed ledgers (this is part of a greater effort aiming to bring privacy to distributed ledgers---which is fundamental to their wider adoption). Coconut aims to be a systems paper driven by the need to issue credentials through smart contracts, providing examples of use-cases coming with high quality implementations; we will soon release a Javascript version of Coconut as well.

-> (Rev-445D) We will add a discussion section consolidating limitations and directions for future works, potentially by making the Related Work section shorter as suggested.

Implementation / Evaluation (Rev-445A,D)
==========

-> (Rev-445A) Gas cost can be an issue for Ethereum-like systems where users are charged proportional to the cost of smart contract execution. Most of the gas cost is due to arithmetic operations in G2 and this can be lowered by using precompiled contracts (Ethereum currently provides precompiled contracts for arithmetic in G1, but not in G2). We note that gas cost is not an impediment to Coconut adoption in other ledgers due to: (i) different pricing models (e.g., flat fee in Chainspace) which are independent of contract complexity, and (b) more flexible platforms like Chainspace can use Coconut as a side chain to offload execution costs. We will emphasize this.

-> (Rev-445B) We uploaded all our code to an anonymous Dropbox folder: https://www.dropbox.com/sh/y4dey6khp6flz37/AAD2Mel1dvv2Ms4bAT_I3s4ea?dl=0

-> (Rev-445D) All tables assume two authorities; we will document this in captions and provide graphs showing the performance variation with the number of authorities for each application. We will also open-source our (flexible) benchmarking scripts.



Review #445E
===========================================================================

Overall merit
-------------
2. Weak reject

Brief paper summary (2-3 sentences)
-----------------------------------
Coconut is a selective credential disclosure scheme that supports distributed threshold issuance, public and private attributes, re-randomization, and multiple unlinkable selective attribute revelations.

Strengths
---------
The paper does a thorough job in terms of compatibility analysis with blockchains. Although the adoption looks to be straightforward, selective credential disclosure schemes indeed seems to be relevant there.

Weaknesses
----------
* Technically, the proposed construction is not very novel and different from [31].

* "Adding and removing authorities implies to re-run the key generation algorithm—this limitation is inherited from the underlying Shamir’s secret sharing protocol."  The author should consider the proactive secret sharing and recovery literature starting with Herzberg et al. from CRYPTO'95. 

* Moreover, Gennaro et al. [26] expect a broadcast/bulletin board; how is that handled here? Also, do Coconut assumes honest majority like [26]?

In general, the paper is weak in terms of (distributed) systems aspects such as liveness analysis.
